On cyclicity one elliptic islands of the Standard family

We study abundance of a special class of elliptic islands (called cyclicity one elliptic islands) for the Standard family of area preserving diffeomorphisms for large parameter values, i.e. far from the KAM regime. Outside a bounded set of parameter values, we prove that the Lebesgue measure of the set of parameter values for which an infinite number of such islands coexist is zero. On the other hand we construct a positive Hausdorff dimension set of arbitrarily large parameter values for which the associated standard map admits infinitely many elliptic islands of cyclicity one, whose centers accumulate on a locally maximal hyperbolic set.

==> cylindersAndDomains.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.0, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'cylindersAndDomains.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{461.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.91854419)%
    \put(0,0){\includegraphics[width=\unitlength]{cylindersAndDomains.pdf}}%
    \put(0.13866511,0.84674421){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\crit(\la)$}}}%
    \put(0.13866511,-0.05372617){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\cdomain_\fcyl(\la)$}}}%
    \put(1.00805907,0.46890697){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\sm^{r+1}\domain_{\itin'}(\la)$}}}%
    \put(0.83190601,0.84674421){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\crit(\la)$}}}%
    \put(0.32224579,0.51545321){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\domain_\itin(\la)$}}}%
    \put(0.83190601,-0.05372617){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\cdomain_\bcyl(\la)$}}}%
  \end{picture}%
\endgroup

